Revealing Neural Network Bias to Non-Experts Through Interactive Counterfactual Examples

AI algorithms are not immune to biases. Traditionally, non-experts have little control in uncovering potential social bias (e.g., gender bias) in the algorithms that may impact their lives. We present a preliminary design for an interactive visualization tool CEB to reveal biases in a commonly used AI method, Neural Networks (NN). CEB combines counterfactual examples and abstraction of an NN decision process to empower non-experts to detect bias. This paper presents the design of CEB and initial findings of an expert panel (n=6) with AI, HCI, and Social science experts.

==> archive/version_1.txt <==
\documentclass{sigchi-ext}
% Please be sure that you have the dependencies (i.e., additional
% LaTeX packages) to compile this example.
\usepackage[T1]{fontenc}
\usepackage{textcomp}
\usepackage[scaled=.92]{helvet} % for proper fonts
\usepackage{graphicx} % for EPS use the graphics package instead
\usepackage{balance}  % for useful for balancing the last columns
\usepackage{booktabs} % for pretty table rules
\usepackage{ccicons}  % for Creative Commons citation icons
\usepackage{ragged2e} % for tighter hyphenation


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% CUSTOM COMMANDS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\usepackage{array}
\newcolumntype{L}[1]{>{\raggedright\let\newline\\\arraybackslash\hspace{0pt}}m{#1}}
\newcommand{\squeezeup}{\vspace{-0.5cm}}
\newcommand{\pushdown}{\vspace{1cm}}
\usepackage{balance}
\usepackage{cite}
\usepackage[all]{nowidow}
\usepackage{hyperref}
\usepackage[dvipsnames]{xcolor}
% \hypersetup{
%     colorlinks=true,
%     linkcolor=blue,
%     filecolor=magenta,      
%     urlcolor=cyan,
% }
%  \setlength\itemsep{0em}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% END CUSTOM COMMANDS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


% Some optional stuff you might like/need.
% \usepackage{marginnote} 
% \usepackage[shortlabels]{enumitem}
% \usepackage{paralist}
% \usepackage[utf8]{inputenc} % for a UTF8 editor only

%% EXAMPLE BEGIN -- HOW TO OVERRIDE THE DEFAULT COPYRIGHT STRIP --
% \copyrightinfo{Permission to make digital or hard copies of all or
% part of this work for personal or classroom use is granted without
% fee provided that copies are not made or distributed for profit or
% commercial advantage and that copies bear this notice and the full
% citation on the first page. Copyrights for components of this work
% owned by others than ACM must be honored. Abstracting with credit is
% permitted. To copy otherwise, or republish, to post on servers or to
% redistribute to lists, requires prior specific permission and/or a
% fee. Request permissions from permissions@acm.org.\\
% {\emph{CHI'14}}, April 26--May 1, 2014, Toronto, Canada. \\
% Copyright \copyright~2014 ACM ISBN/14/04...\$15.00. \\
% DOI string from ACM form confirmation}
%% EXAMPLE END



% \\ * Overview of tool's design and how to interact with it
% Counterfactual
% Explainable
% Neural Network
% Bias
% Interactive
% Visualization
% Bubble
% Non-expert
% People
% Empower
% GDPR




% Paper metadata (use plain text, for PDF inclusion and later
% re-using, if desired).  Use \emtpyauthor when submitting for review
% so you remain anonymous.
\def\plaintitle{Revealing Neural Network Bias to Non-Experts Through Interactive Counterfactual Examples} \def\plainauthor{First Author, Second Author, Third Author}
\def\emptyauthor{}
\def\plainkeywords{neural networks, bias, interactive visualization}
\def\plaingeneralterms{Documentation, Standardization}

\title{Revealing Neural Network Bias to Non-Experts Through Interactive Counterfactual Examples}

\numberofauthors{6}
% Notice how author names are alternately typesetted to appear ordered
% in 2-column format; i.e., the first 4 autors on the first column and
% the other 4 auhors on the second column. Actually, it's up to you to
% strictly adhere to this author notation.
\author{%
  \alignauthor{%
    \textbf{Chelsea M. Myers}\\
    \affaddr{Drexel University} \\
    \affaddr{Philadelphia, PA, USA} \\
    \email{chel.myers@gmail.com} }\alignauthor{%
    \textbf{Anushay Furqan}\\
    \affaddr{Drexel University} \\
    \affaddr{Philadelphia, PA, USA} \\
    \email{anushay.furqan@gmail.com} } \vfil \alignauthor{%
    \textbf{Evan Freed}\\
    \affaddr{Drexel University} \\
    \affaddr{Philadelphia, PA, USA} \\
    \email{efreed52@yahoo.com} }\alignauthor{%
    \textbf{Sebastian Risi}\\
    \affaddr{IT University of Copenhagen} \\
    \affaddr{Copenhagen, Denmark} \\
    \email{sebr@itu.dk} } \vfil \alignauthor{%
    \textbf{Luis Fernando Laris Pardo}\\   
    \affaddr{IT University of Copenhagen} \\
    \affaddr{Copenhagen, Denmark} \\
    \email{lula@itu.dk}}\alignauthor{%
    \textbf{Jichen Zhu}\\
    \affaddr{Drexel University} \\
    \affaddr{Philadelphia, PA, USA} \\
    \email{jichen.zhu@gmail.com} } }

% Make sure hyperref comes last of your loaded packages, to give it a
% fighting chance of not being over-written, since its job is to
% redefine many LaTeX commands.
\definecolor{linkColor}{RGB}{6,125,233}
\hypersetup{%
  pdftitle={\plaintitle},
%  pdfauthor={\plainauthor},
  pdfauthor={\emptyauthor},
  pdfkeywords={\plainkeywords},
  bookmarksnumbered,
  pdfstartview={FitH},
  colorlinks,
  citecolor=black,
  filecolor=black,
  linkcolor=black,
  urlcolor=linkColor,
  breaklinks=true,
}

% \reversemarginpar%

\begin{document}

%% For the camera ready, use the commands provided by the ACM in the Permission Release Form.
\CopyrightYear{2020}
\setcopyright{rightsretained}
\conferenceinfo{CHI'20,}{April  25--30, 2020, Honolulu, HI, USA}
\isbn{978-1-4503-6819-3/20/04}
\doi{https://doi.org/10.1145/3334480.XXXXXXX}
%% Then override the default copyright message with the \acmcopyright command.
\copyrightinfo{\acmcopyright}


\maketitle

\squeezeup

% Uncomment to disable hyphenation (not recommended)
% https://twitter.com/anjirokhan/status/546046683331973120
\RaggedRight{} 

% Do not change the page size or page settings.
\begin{abstract}
As Artificial Intelligence (AI) methods find more applications in our lives, the role it has in our decision making increases. However, AI is not free from making biased decisions, discriminating against social features such as race and gender. Traditionally, non-experts have little control in uncovering potential bias in the algorithms that may impact their lives. We present a preliminary design for an interactive visualization, \textit{CEB}, to reveal biased Neural Networks (NN). \textit{CEB} combines counterfactual examples and abstraction of a NN decision process to empower non-experts to detect bias. This paper presents interviews ($n=6$) with AI, HCI, and Sociology experts, reviewing our prototype. We present \textit{CEB's} design and observations from these interviews.  
\end{abstract}

\keywords{\plainkeywords}

% ACM Classfication

% \begin{CCSXML}
% <ccs2012>
% <concept>
%   <concept_id>10003120.10003121.10003122.10010856</concept_id>
%   <concept_desc>Human-centered computing~Walkthrough evaluations</concept_desc>
%   <concept_significance>100</concept_significance>
%   </concept>
% <concept>
%   <concept_id>10010147.10010178</concept_id>
%   <concept_desc>Computing methodologies~Artificial intelligence</concept_desc>
%   <concept_significance>300</concept_significance>
%   </concept>
% <concept>
%   <concept_id>10010147.10010178.10010187.10010198</concept_id>
%   <concept_desc>Computing methodologies~Reasoning about belief and knowledge</concept_desc>
%   <concept_significance>500</concept_significance>
%   </concept>
% </ccs2012>
% \end{CCSXML}

% \ccsdesc[100]{Human-centered computing~Walkthrough evaluations}
% \ccsdesc[300]{Computing methodologies~Artificial intelligence}
% \ccsdesc[500]{Computing methodologies~Reasoning about belief and knowledge}


% Print the classficiation codes
\printccsdesc
% Please use the 2012 Classifiers and see this link to embed them in the text: \url{https://dl.acm.org/ccs/ccs_flat.cfm}


\section{Introduction}
% {\color{red}\textbf{[CONTRIBUTION:]} Interactive counterfactual visualization of a Neural Network's activation's for non-expert detection of bias.}

%1. What is the broader issue that your project will address [CONTEXT/MOTIVATION]

How Artificial Intelligence (AI) methods impact our daily lives is increasing. There is a recent call to empower non-experts to better understand and design for AI~\cite{Amershi2014, Yang2018ux}. However, as the application of AI increases, so does the call for better regulation and accountability. Governing bodies are requiring companies to be transparent about {\em profiling models}; defined as ``automated processing'' of ``personal data to evaluate certain personal aspects.''~\cite{Goodman2016} A concern of these profiling models is that they are not free from bias. Recent studies show that credit card companies show a risk for discriminating against women~\cite{Vigdor2019AppleComplaints}. Algorithms deciding which patients should receive extra care were found discriminate against race~\cite{Johnson2019RacialPatients}. Unfortunately, the general public relies on AI experts to discover these biases  for them with little agency to do so themselves. 


\begin{margintable}[1pc]
  \begin{minipage}{\marginparwidth}
    \centering
    \small
    \begin{tabular}{L{4cm}}
      {\small \textbf{Features}} \\
      \toprule
        Gender \\ \hline 
        Education \\ \hline 	
        Self-Employment \\ \hline 
        Income \\ \hline 
        Credit History \\ \hline 
        Requested Loan Amount \\ \hline 	
        Requested Loan Duration	\\  
      \bottomrule
    \end{tabular}
    \caption{The features used in \textit{CEB's} NN.}~\label{tab:feat}
  \end{minipage}
\end{margintable}





%2. What are you trying to do [WHAT]
We present an interactive visualization for AI non-experts to explore a semantic Neural Network's (NN) decisions to reveal potential bias. Our tool, \textit{C}ounterfactual \textit{E}xamples for \textit{B}ias (\textit{CEB}), allows non-experts to visualize how changing feature values (e.g., gender) can impact the outputs of an NN. By observing this impact, \textit{CEB} aims to allow non-experts to decide if bias is present. To do this, \textit{CEB} visualizes the NN's outputs by abstracting node activations into clusters and presents a counterfactual example to explore how a feature impacts the NN's decision. 
%3. How has it been done inadequately or differently before [WHY]
Biased profiling models can produce devastating consequences for the people it unfairly models,  such as deciding the risk of recidivism when considering parole~\cite{Dressel2018, Tan2017}. Bias and AI research typically focuses on adapting algorithms to overcome bias~\cite{Kusner2017CounterfactualFairness, Kim2018LearningData, Alvi2019TurningEmbeddings, Das2019MitigatingApproach}. Related fields of research study explaining AI decisions for non-experts~\cite{Cheng2019} or supporting their development of AI models~\cite{Fiebrink2011}. To our knowledge, there is little research on building tools to support non-experts in finding bias in AI algorithms themselves.


%4. How are you going to do it in a way that is different/better than previous attempts [HOW]

%\\ * Describe tool & approach 
%\\ * Overview of pilot study 
%\\ * Overview of results

Employing an iterative and human-centered approach, we have built a prototype of \textit{CEB} and reviewed its design through interviews with AI, HCI, UX, and Sociology experts. \textit{CEB} visualizes a NN deciding on loan applications that is biased against women. \textit{CEB} allows users to compare two examples of the same dataset; 1) the \textit{original dataset} and NN's decisions and 2) the \textit{flipped dataset}, which is the  same dataset as the original but with a feature changed (e.g., gender) and the NN's revised decisions. To facilitate non-experts in detecting bias, we leverage abstraction of the datapoints and counterfactual examples. In this paper, we present \textit{CEB} and the results of our expert interviews with six experts. Overall, we found experts believed \textit{CEB} would be an intuitive tool for non-experts. Experts' believed the counterfactual examples  highlighted bias while the abstraction of datapoints into clusters allowed users to not be overwhelmed by the sample size. 
%\textit{CEB} can be further improved to clarify how datapoints are distributed to the counterfactual example to foster comparison.

% The abstractions of the original and flipped datapoints is done by clustering the datapoints based on the NN's activations. The counterfactual example presents the clusters of the original and flipped datasets side-by-side. This example highlights the movement of datapoints between clusters after the gender feature is flipped (e.g., males become females and females become males) and how the NN's output regarding their loan applicants changes. 



% The first example has the data points and their original features grouped. The second example emphasis where the datapoints move to and how their application acceptance is impacted after their gender is flipped.





\section{Related Work}

% \\ * Research focusing on helping experts understand ML and NN. Mostly image classification. Exception: LIME. LIME generate NL for NN decisions. This does not explore bias. We use HOW the NN operates rather than JUST data science. 

% \\ * Research focusing on helping non-experts. Cai et. al. with google draw. Chung et. al. with Quiz and NLP. Again, these does not focus on bias or text NN. However, we do see the benefit of counterfactual examples for non-experts.

% \\ * Research on detecting bias is targeting expert users.


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% How does research address bias in AI?
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Bias occurs in a variety of domains such as emotion recognition~\cite{Howard2017}, word embeddings~\cite{Garg2018WordStereotypes,Bolukbasi2016DebiasingEmbedding}, and object classification~\cite{Zhao2017MenConstraints}. Research addressing algorithmic bias typically alters or supplements algorithms to correct bias~\cite{Howard2017, Kim2018LearningData, Alvi2019TurningEmbeddings, Das2019MitigatingApproach, Amini2019UncoveringStructure, Kusner2017CounterfactualFairness}. These automated approaches can reduce the unfairness of algorithms, however, they can trade-off accuracy and still do not guarantee complete fairness~\cite{Kusner2017CounterfactualFairness}. 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Why should we focus on non-experts?
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
We argue that supporting users to detect bias, instead of algorithms, is an alternate approach when automation is not available or feasible. This approach supports the General Data Protection Regulations (GDPR), highlighting people's right to algorithmic explanations and to non-discriminating algorithms\footnote{See the GDPR Articles 13-15 and 22 for more information.}. Research on Interactive Machine Learning (IML) and eXplainable AI (XAI) often designs for algorithmic explanations as well. When designing \textit{CEB,} we first looked to these fields' findings.
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% What do we know about supporting non-experts in understanding AI or Bias?
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% IMLs are found to have a dual purpose: to test the accuracy of a model and to also better understand the model itself~\cite{Kim2017}. 
IML has been found to develop techniques helpful to both experts and non-experts in understanding a Machine Learning (ML) model. Interacting with a ML model can assist non-experts in learning data requirements of a model and develop more realistic expectations of a model's capabilities with IMLs~\cite{Fiebrink2011}. Research on AI education for non-experts focuses on increasing their understanding of how certain models work to empower their use as a design material~\cite{Dove2017, Yang2018, Yang2017}. We argue that educating non-experts on the social implications of AI, specifically bias, is a another pressing issue that is currently under-researched. Projects in XAI develop various UI explanations to aid experts, and occasionally non-experts, in understanding AI decisions~\cite{Abdul2018,Adadi2018, Zhu2018}. UI techniques such as natural language explanations~\cite{Ribeiro2016} and comparative and normative examples for image classification~\cite{Cai2019} have been found to help non-experts understand a NN's decision. Similar to IML, interactive explanations have been found to increase non-expert's objective and self-reported understanding of the profiling model but requires more of the users time~\cite{Cheng2019}. Tools similar to \textit{CEB} aim to explain ML models to children~\cite{Hitron2019} or game designers~\cite{Xie2019}, but do not focus on potential bias.


% The most closely related fields of research with applicable findings is Interactive Machine Learning (IML) and eXplainable AI (XAI); supporting researchers and non-experts in understanding the decision-making process of AI algorithms. 


% \begin{marginfigure}[-35pc]
%   \begin{minipage}{\marginparwidth}
%     \centering
%     \includegraphics[\marginparwidth]{figures/xaid_prototypeArtboard 1.jpg}
%     \includegraphics[\marginparwidth]{figures/xaid_prototypeArtboard 2.jpg}
%     % \includegraphics[\marginparwidth]{figures/xaid_prototypeArtboard 3.jpg}
%     \includegraphics[\marginparwidth]{figures/xaid_prototypeArtboard 4.jpg}
%     \includegraphics[\marginparwidth]{figures/xaid_prototypeArtboard 5.jpg}
%     \includegraphics[\marginparwidth]{figures/xaid_prototypeArtboard 6.jpg}
%     % \includegraphics[\marginparwidth]{figures/xaid_prototypeArtboard 7.jpg}
    
%     % \caption{In this image, the cats are tessellated within a square
%     %   frame. Images should also have captions and be within the
%     %   boundaries of the sidebar on page~\pageref{sec:sidebar}. Photo:
%     %   \cczero~jofish on Flickr.}~\label{fig:marginfig}
      
      
      
%   \end{minipage}
% \end{marginfigure}





% Our research diverges from the automated approach and instead focuses on supporting people in discovering algorithmic bias; specifically non-experts.  This approach aligns with Yang's proposal of seeing AI/ML as design material early in the UX design process through a ``humanistic lens'' to avoid filter bubbles and address bias~\cite{Yang2017}.



We emphasize abstraction and counterfactual examples to facilitate the discovery of NN bias. Abstraction of ML process have been found to be helpful in assisting the understanding of non-experts~\cite{Yang2018ux,Dove2017}. Our abstraction is based on reducing and plotting the hidden node activations of a NN; a technique used in tools to reveal the ``black-box'' of image classification NNs~\cite{Carter2019, Olah2018}. We further abstract these activations by clustering them, a technique commonly used in data visualization to improve interpretability~\cite{Ma2019ExplainingAnalytics, Ma2018ScatterNet:Scatterplots, Liao2018Cluster-BasedScatterplots}.
%, to avoid non-experts interpreting individual datapoints. 
Employing counterfactual examples is a technique seen in developing more fair models~\cite{Kusner2017CounterfactualFairness, Wachter2017}. \textit{CEB} focuses on illustrating the potential bias of a NN through counterfactual examples since they have been shown to improve a non-experts understanding of AI concepts~\cite{Ribera2019, Wachter2017}.



% Cai et al. evaluates comparative and normative examples for image classification~\cite{Cai2019}, automatically generating natural language explanations targeted for non-expert understanding, using interactive visualizations to explain reinforcement learning~\cite{Xie2019}, and teaching children ML principles through demonstration~\cite{Hitron2019}. Cheng et. al. evaluates UI designs to making profiling models decisions more transparent for non-expert users~\cite{Cheng2019}. They found that interactive UI improved objective and self-reported understanding of the profiling model but requires more of the users time. In XAI, we find little work aiding non-experts in understanding specifically potential AI biases. From previous research, we emphasize abstraction and counterfactual examples to facilitate the discovery of neural network bias. Abstraction of ML process have been found to be helpful in assisting the understanding of non-experts~\cite{Yang2018ux,Dove2017}. Employing counterfactual examples is a technique seen in developing more fair models~\cite{Kusner2017CounterfactualFairness, Wachter2017}. \textit{CEB} focuses on illustrating the potential bias of a NN through counterfactual examples since relevant research has found them to improve a non-experts understanding of AI concepts~\cite{Ribera2019, Wachter2017}.


% XAI techniques design to justify behavior or output, empower control by the user, improve the model, and facilitate discovery~\cite{Adadi2018}. 

%IML
%Fiebrink Findings
%Yang and Dove
%But they are not making something like us. IML builds models. 
%XAI
%Image class & Cai
%Natural Language & Ribeiro & AGRs from QUBE CHI 2020
%Interaction UI Hiltron, Xie, Cheng, Quizbook
%Important research to build upon but does not focus on bias

 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% What does your work pull from these projects? Where does your work diverge?
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%Abstraction
%Clustering - Common k-means of dataset but does not translate to high dimensional data~\cite{amini}. So we chose to cluster activations that can work regardless of input data. 
%Counterfactuals


% White box explanations improved users’ objective understanding and trust in algorithmic decisions were not affected by their explored techniques. Contrary to our work, Cheng et. al. do not focus on bias but instead on helping non-experts understand profiling models in general. Besides this one semi-related study, we could not find other studies addressing educating non-experts or designers on profiling bias. We believe this gap of research highlights the importance of our own.


% Fewer studies take a human-centered this human centered approach.




% Previous work addressing the potential bias of algorithms develops automated solutions to detecting unfairness towards protected attributes. These studies alter or supplement algorithms to isolate is discriminated is occurring by X, Y, and Z, as a few examples. Employing counterfactual examples is also a technique seen in developing more fair models [X, Y, Z]. Kusner et. al.~\cite{Kusner2017CounterfactualFairness} fit their custom algorithm based on logistic regression and casual modeling to counterfactual samples of their original dataset to achieve more fair predictions. These approaches can reduce the unfairness of algorithms but trade-off accuracy and still do not guarantee complete fairness~\cite{Kusner2017CounterfactualFairness}. 

%  This is the approach our work follows. Recent work in this area has been inspired by the recent General Data Protection Regulation. Relevant work test



% These studies commonly evaluate {\em profiling models} defined as ``any form of automated processing of personal data consisting of the use of personal data to evaluate certain personal aspects relating to a natural person.''~\cite{Goodman2016}. 

% Risk scoring for loans or recidivism and academic admissions are examples of profiling models. Research evaluating techniques to correct biased models are not accessible to designers since they require skills to augment models to minimize bias~\cite{Howard2017, Corbett-Davies2017}. Research on uncovering bias can suffer from requiring expert knowledge as well to interpret results or implement in the first place~\cite{Tan2018, Dressel2018}. 

% We found little work aiding non-experts in understanding AI biases. Cheng et. al. evaluates UI designs to making profiling models decisions more transparent for non-expert users~\cite{Cheng2019}. They found that interactive UI improved objective and self-reported understanding of the profiling model but requires more time. White box explanations improved users’ objective understanding and trust in algorithmic decisions were not affected by their explored techniques. Contrary to our work, Cheng et. al. do not focus on bias but instead on helping non-experts understand profiling models in general. Besides this one semi-related study, we could not find other studies addressing educating non-experts or designers on profiling bias. We believe this gap of research highlights the importance of our own.


 


% KUSNER ET> AL>
% "counterfactual fairness, which enforces that a distribution over possible predictions for an individual should remain unchanged in a world where an individual’s protected attributes had been different in a causal sense."




% AMINI: "Clustering to identify bias: Supervised learning ap- proaches have also been used to characterize biases in im- balanced data sets. Specifically, k-means clustering has been employed to identify clusters in the input data prior to train- ing and to inform resampling the training data into a smaller set of representative examples (Nguyen, Bouzerdoum, and Phung 2008). However, this method does not extend to high dimensional data like images or to cases where there is no notion of a data ‘cluster’, and relies on significant pre- processing. Our proposed approach overcomes these limi- tations by learning the latent structure using a variational approach."

\begin{marginfigure}[-35pc]
  \begin{minipage}{\marginparwidth}
    \centering
    
    \vspace{6cm}
    \frame{\includegraphics[width=0.9\marginparwidth]{figures/nl_description_v1.png}}
    \caption{Example of the natural language description and score for the original \textbf{{\color{WildStrawberry}Pink Group}}.}~\label{fig:nl}
    
    \frame{\includegraphics[width=0.9\marginparwidth]{figures/path_score_v1.png}}
    \caption{Example of path score from original \textbf{{\color{Plum}Purple Group}} to flipped \textbf{{\color{WildStrawberry}Pink Group}}.}~\label{fig:path}
    
    \frame{\includegraphics[width=0.9\marginparwidth]{figures/animate_v1.png}}
    \caption{Close up on still frame of animated datapoints from original to flipped isolating shape and color change.}~\label{fig:anim}
    

    
  \end{minipage}
\end{marginfigure}




\section{Designing to Detect Bias}
We selected a pre-existing loan application dataset\footnote{The dataset we used can be found \href{https://www.kaggle.com/burak3ergun/loan-data-set}{here}.} since this data already suffered from sampling bias (with a disproportionate higher amount of men represented than women). To prepare the training data ($n=614$) we first cleaned the data by removing rows with missing data (reducing the number of examples to $n=480$). We then randomly divided the data into $2/3$rds for training and $1/3$rd for testing. The employed NN is a Fully Connected Neural Network (FCNN) with three hidden layers. The network has seven inputs (Tab.~\ref{tab:feat}) and one output neuron (a loan application is recommended for approval if the neuron’s output is higher than a threshold of 0.5). The activation function used for each layer of the network is the ReLu function except for the final output, which employs a sigmoid function. The NN was trained and modified until performance reached an accuracy of 79\%. This accuracy is competitive compared to other public models working with the same dataset\footnote{Examples of other model's accuracy can be found \href{https://datahack.analyticsvidhya.com/contest/practice-problem-loan-prediction-iii/lb?page=1}{here} and \href{https://www.kaggle.com/burak3ergun/loan-data-set/kernels}{here}.}. The data used in \textit{CEB} is based on our testing dataset. 


\begin{figure*}
    \centering
    \vspace*{-3cm}
     
    \hspace*{-5cm}\includegraphics[width=25cm]{figures/xaid_proto_views_v2.png}
     

    
    \hspace*{-5cm}\begin{minipage}{25cm}
      \caption{The four views of \textit{CEB}: 
    (a) \textit{Total} view providing an overview of the dataset, 
    (b) \textit{Groups} view showing the NN splitting the dataset into four clusters, 
    (c) \textit{Compare} view with counterfactual example by regrouping datapoints after flipping their gender feature,
    and (d) \textit{Single} view animating datapoints being regrouped into counterfactual example groups. 
    Interact with \textit{CEB} \href{https://www.figma.com/proto/Wtx4n2ZmlWjnYXCDWi1cBf/XAID}{here}.}\label{fig:views}
    \end{minipage}

    \squeezeup
  
    
\end{figure*}






% \subsection{Designing \textit{CEB}}
% \textit{CEB} focuses on illustrating the potential bias of a NN through counterfactual examples since relevant research has found them to improve a non-experts understanding of AI concepts~\cite{Ribera2019, Wachter2017}. To accomplish this, we had to select 1) an abstracted visualization the NN decisions for the loan applicants and 2) the counterfactual example. Abstraction of ML processes have been found to be helpful in assisting the understanding of non-experts~\cite{Yang2018ux,Dove2017}. 




For our abstraction, \textit{CEB} visualizes the dataset as clusters to avoid overwhelming non-experts with individual datapoints (Fig.~\ref{fig:views}(b)). To do this, we first reduce the dimensionality of the NN activations to two dimensions with the  T-distributed Stochastic Neighbor Embedding (t-SNE) \cite{VanDerMaaten2008VisualizingT-SNE} and then cluster the activations with k-means. We cluster based on the activations instead of the data itself, to gain insights into how similar or dissimilar the \textit{NN} interprets different datapoints. 
For our counterfactual example, we compare how the NN's output for the loan applicants changes when a feature of the applicants is altered. The NN's output is represented to users as a ``score'' on a scale of 0-100\% it assigns to each datapoint. A score of 50\% or higher means the loan application is accepted. The NN often assigns women with lower scores than men. We chose to compare the clusters of applicants with their original gender and gender flipped to foster comparison of their scores~\footnote{We use the term ``group(s)'' instead of cluster in \textit{CEB} for avoid non-expert confusion.}. For example, a male applicant is originally in the \textbf{{\color{Plum}Purple Group}} (seen in Fig.~\ref{fig:views}(d)) with a high score of 91.16\%. After flipping his gender, he (now she) is moved to the \textbf{{\color{blue}Blue Group}} and is assigned a score of 57.16\%.

% The clusters serve as a high-level abstraction of applicant groups while \textit{CEB} shows how applicants migrate to new clusters once a feature is changed. 

%  \textit{LP002126}

% Within this realm of counterfactual example we used statistics to decide how our selected dataset was biased internally to inform what to highlight in XAID. A list of our decided evidence of bias can be seen below. These are internally identified areas of exploration where users can find evidence of bias.



% To avoid non-experts being overwhelmed by viewing all datapoint individually, datapoint are abstracted into clusters, or groups, based on their 
% We explored different ways to visualize the bias of the NN. 
% Isolate the impact of a feature through counterfactual example
% Specifically, compares one state of a NN with their original data to another state of the same applicants with one feature changes to observe the impact of said feature
% XAID shows datapoints clustered by their T-SNE placement.
% The counterfactual example highlights how data points migrate to new clusters once a feature is changed. 
% Since we use T-SNE to group clusters, and not K-Mean or a similar method, this migration demonstrates what the cluster NN considers the datapoint to me more similar as after a feature is changed. 

%\squeezeup
%\begin{itemize}[leftmargin=*]
   % \setlength\itemsep{0em}
   % \item \textit{Overall Movement:} Data points moving to a different group with flipped feature demonstrates the NN weighs this feature but does not highlight how.
   % \item \textit{Group Scores:} Increase or decrease in group's average score when flipping feature
   % \item \textit{Group Descriptors:} Comparing high-level descriptors of groups to highlight what are the most prominent characteristics of that group
   % \item \textit{Data Point Path Descriptors:} The descriptors of the data points moving from original group to a flipped groups (e.g., change in score and sample size)
%\end{itemize}
%\squeezeup





\textbf{\textit{Using CEB:}} Users are first presented with a landing page providing an overview of \textit{CEB}.
\textit{CEB} consists of four views that users are guided through: \textit{Total}, \textit{Groups}, \textit{Compare}, and \textit{Single}. 
\textit{Total} (Fig.~\ref{fig:views}(a)) shows users a summary of all datapoints in the original dataset and their gender breakdown. We breakdown gender since this is the focus of the counterfactual example. 
\textit{Groups} (Fig.~\ref{fig:views}(b)) visualizes these datapoints splitting into clusters that the NN considers similar. 
Users can hover over the clusters to see a summary of their typical datapoints and the cluster's average score (Fig.~\ref{fig:nl}). The clusters' y-coordinates correspond with their datapoints' average NN score.
\textit{Compare} (Fig.~\ref{fig:views}(c)) presents the counterfactual example that flips a feature of the datapoints (gender). 
This view shows the original dataset clusters (seen in the \textit{Group} view) and the flipped dataset clusters side-by-side.
User can compare the clusters' average scores and see if flipping the feature impacted said score or cluster size.
Finally, in \textit{Single} (Fig.~\ref{fig:views}(d)), users can click on an original cluster and see what cluster its datapoints moved to after their feature was flipped. A subset of datapoints are animated from the original to the flipped clusters; changing shape and color to represent a change in feature and score (Fig.~\ref{fig:anim}). Arrows also highlight the path of the cluster's datapoints. 
Users can still hover over the each original and flipped cluster to read their descriptions. 
User can also see datapoint \textit{path scores} (Fig.~\ref{fig:path}) by hovering over the arrows to see how many datapoints moved, their genders, and average score. 






% \textit{CEB} presents applicants clustered based on their T-SNE placement to visualize groups of applicants the NN considers similar. The tool highlights the clusters average score determining if their application is accepted. To demonstrate if the NN is biased towards a option for a feature, we rely on counterfactual visualizations. \textit{CEB} allows users to compare the original score of the applicant groups to their new score if a feature was change. For this example, we change our applicants gender. Users can compare groups of applicants with and without their gender flipped to see how the NN decision is influenced by said feature. When exploring this visualization initially, we conducted statistical test to find evidence of bias internally to be our guidelines to design for. 







% \\ * Data bases chosen: Loan and COMPAS


\section{Expert Interview Methodology}
Experts interacted with a prototype of \textit{CEB} and were tasked with concluding if the NN they were viewing was biased and present evidence as to why. Experts were told there were two versions of the prototype assigned at random; one that was biased and one was not. This was done to purposely mislead our experts and for them to decide if bias was present or not. Each session was conducted separately and began with a pre-session survey gathering expertise, data literacy, and demographics. Experts were allowed to explore the tool for a maximum of 20 minutes with the think aloud protocol. After experts were satisfied with their conclusion (if the NN was biased or not), they were directed to a post-session survey and semi-structured interviewed asking if they believed their version of \textit{CEB}'s NN was biased and to provide evidence. Experts were encouraged to go back to the tool to refer to their evidence when speaking about it. Each session was also recorded and transcribed. To analyze the data, researchers reviewed the transcripts and survey data.

% E1 - Kelly
% E2 - Michael
% E3 - Maia
% E4 - Santi
% E5 - Martin
% E6 - YuanYuan



\begin{margintable}[1pc]
  \begin{minipage}{\marginparwidth}
    \centering
    \small
    \begin{tabular}{L{0.5cm}|L{2.5cm}}
      {\small \textbf{\#}}
      & {\small \textbf{Expertise}} \\
      \toprule
        \textbf{E1} & Professor of Sociology   \\ \hline 
        \textbf{E2} & UX Research Director  \\ \hline 
        \textbf{E3} & UX Research Director  \\ \hline 
        \textbf{E4} & AI/ML Research Scientist  \\ \hline 
        \textbf{E5} & Professor of AI/ML  \\ \hline 
        \textbf{E6} & HCI Research Scientist  \\  
      \bottomrule
    \end{tabular}
    \caption{Expert reference numbers, position, and expertise. }~\label{tab:experts}
  \end{minipage}
\end{margintable}




\section{Findings}
A breakdown of our experts can be seen in Tab.~\ref{tab:experts}. Overall, \textit{CEB} was well received by the experts. Experts commented on how this tool would help users to get a quick intuition on if bias was present. \textit{``It is a good visualization... it helps create intuitions in your head. Now you actually want to test those intuitions, right?''} [E4] Experts also commented on wanting more tools embedded in the visualization to analyze what other features may influence the NN's score. All experts were able to identify bias through the counterfactual example. This identification was made easier by the abstraction of datapoints into clusters. How the datapoints were clustered though, based on activations or features, did cause confusion. 

% I guess that will give me an intuition about whether the bias comes from the data or there's something in the learning process that has gone wrong. 


% ``I'm not clear why these three categories [groups] matter.'' [E1] E1, E2, and E6 believed the groups were determined by automated clustering based on the features of the datapoints instead; a common clustering approach. This highlights the need for \textit{CEB} to emphasis how the groups were created and what they represent. We beleive this level of abstracction is crucial

% 2 Strengthen NN Groups by Similarity [Kelly, Michael]
% It was not obvious why these groups were made and what they represent. That these groups are what the NN believes is similar. And the flipped version is what they believe they are similar to now their gender has changed. Kelly suggests to clarify why the features were chosen.
% Encourage interaction with cluster over just reading tool tip. Trying to get through a tutorial in a video game. Present strands first.




\textbf{\textit{Counterfactual Example:}} 
Identifying bias through the comparison of the original and flipped clusters was facilitated by constricting the y-coordinates of the clusters to the reject/accept threshold. All experts could isolate the change in the clusters' scores by comparing their location on the y-axis and conclude the presence of bias. Experts commented the design choice to see NN scores go up or down on this axis was intuitive and provided jumping off points to build a hypothesis for further exploration. Experts who skipped through first views and quickly went to the \textit{Single} view reported a better mental model of the redistribution of the datapoints from the original to the flipped clusters [E3, E5, E6] than those to spent more time on the first views  [E1, E2, E4]. These latter experts were confused on whether the datapoints stayed in their original clusters with their feature flipped or the datapoints flipped and moved to different clusters. \textit{Seeing} the \textit{Single} view's animation of the original datapoints being redistributed into the counterfactual clusters assisted experts in this understanding. Experts who spent more time on the first views without the animation of datapoints were unclear on what differences the counterfactual example presented. Confusion was resolved for all experts in the \textit{Single} view.

% Counterfactual Comparison of Scores
% Overall movement -> Cluster Scores -> Path Score
After using the y-axis to hypothesize bias, experts would rely on the clusters' score from the NN as more concrete evidence of bias. Second to this, experts relied on the path scores to isolate the specific score changes for men and women in these clusters. Unfortunately, the path scores were not noticed by all experts immediately [E2] or ever [E6] since the scores only appeared when hovering over the arrows between clusters in the \textit{Single} view. For the experts who did find it, they heavily relied on the scores as evidence of bias as well. The counterfactual clusters showed the averaged score of reclustered datapoints. E4 commented that the path scores allowed users to see more specific scores of the datapoints being reclustered in order to isolate bias. For example, the path scores allow user to see a group of men being flipped to women and then seeing their original score was higher as men than as women. 

% The counterfactual example’s goal was to demonstrate how the individuals moved to different groups. The datapoints are regrouped in the flipped view. It is important to represent this change to create the correct mental model on how the groups are made. Experts who read the Natural Language descriptions thoroughly were also reinforced to focus on groups instead of movement of individuals.


\textit{\textbf{Abstraction:}}
Abstraction through clustering activations made the visualization approachable similar to abstraction through clustering features~\cite{Almeida2019HowReview, Ma2018ScatterNet:Scatterplots, Ma2019ExplainingAnalytics, Liao2018Cluster-BasedScatterplots}. Experts found this abstraction necessary in exploring and comparing the amount of datapoints. However, since clustering features is a very common approach, some experts were confused on how the clusters were formed. Experts with an AI background [E4, E5] were more likely to identify the clusters were based on the NN's activations. Experts without this expertise took longer to identify how these clusters were formed. E1 desired more explanation on why these were the most prominent clusters and wanted more context on how they were made. 

This issue was exacerbated by the natural language descriptions highlighting the cluster's average datapoint (Fig.~\ref{fig:nl}). This natural language was an important handle for experts to refer to the clusters in order to compare them. However, since the descriptions refereed to the clusters' features, it strengthened the confusion on whether the cluster were based on activations or features. It is unclear if non-experts without this exposure to automated clustering would experience this same confusion. E1 suggested to add more explanation as to why these features were selected to demonstrate their impact on the cluster formation, if any. 


\textit{\textbf{Other Comments:}}
Experts did enjoy the design and UX of \textit{CEB} and felt non-experts would find it engaging and not overwhelming. Experts felt building tools such as this were crucial and \textit{``highly necessary, both to work and explain ability of NN and make tools for understanding bias.''} [E5] E5 commented that the UX felt like a guided exploration mimicking working with data. Experts provided several other comments on \textit{CEB} as well. E4 pointed out that \textit{CEB} does not inform users on where the bias comes from. For example, if the bias comes from the dataset or the NN's model. A majority of experts [E1, E4, E5, E6] requested control over what feature the counterfactural example presented to explore other biases. 



% \section{Discussion}

%Use animation to build in the groups originally.
%Clarify the role of the features in the NN to clarify how the groups are may.


% This confusing was caused by the difference in the units of abstaction and the unit differences of the counterfactual example. 


% Expert Michael struggled when this movement was not clear in the Compare view.

%Santi - “But it is definitely interesting, because this is a very easy way to show that there's bias, right. Like, I mean, there's an article, I don't think I don't I don't know, which other participants have you had. But I don't know if someone has actually said that there was no bias, because I think this this counterfactual thing very clearly shows that there's a bias. Right.”

%Michael - “There's an accept line in the reject line. And so when I knew when I was going to see the orange bubble that I knew that I was going to see information about who was rejected, and also the size of the bubbles, gives me idea of like the relative size of the applicant numbers.”

%Michael - “I thought it was I thought it was really cool the like the the scale on like the the scale on the left is the accepted reject is really easy to to comprehend.”


% 2 Make Units the Counterfactual Example Clear [Santi, Michael] 
% Experts had difficulty in understanding if they were comparing the groups or individuals. The groups were provided as an abstraction to not overwhelm participants with all data points.

%Michael - “I'm a little confused because I if we're flipping the genders I thought that these groups, like one would say women and one would be not.”

%Michael - “Yeah, so I think I think this is what I was expecting to see. Because now, this purple group, is now saying women but it's broken out into two separate things.”

% 3 Trade Off for Natural Language: [Santi, Kelly, Michael] 
% Natural language descriptions were one of the first things experts used to compare. First they acted as *way* to compare. Once experts realized Average men would not become Average women, they relied on Y-Axis, Scores, and Strands.
% Context of description. What does small or average mean?



%Kelly - “I'm not clear why these three categories matter. So small loans for average women, average loans for average men, large loans for high income women. The why these three Why isn't it small loans for average woman, average loans for average women, large loans for high income women, and then do the same for men? Like I don't understand what this slide is trying to show us. Why one is of the purposes of men and the other two women”


% \textit{Overall Movement:} Data points moving to a different group with flipped feature demonstrates the NN weighs this feature but does not highlight how.
% \textit{Group Scores:} Increase or decrease in group's average score when flipping feature
% \textit{Group Descriptors:} Comparing high-level descriptors of groups to highlight what are the most prominent characteristics of that grou
% %\textit{Data Point Path Descriptors:} The descriptors of the data points moving from original group to a flipped groups (e.g., change in score and sample size)




\section{Discussion \& Conclusion}
Overall, we found experts believed our tool -- using abstraction and counterfactual examples -- was a feasible approach to assist non-experts in detecting biased algorithms. The next step in our iterative design process is to revise \textit{CEB}'s design and evaluate it with non-experts. To strengthen \textit{CEB}, we will clarify 1) how clusters are formed and 2) how datapoints are flipped and redistributed. 
To clarify clusters, \textit{CEB} can further emphasize that the clusters are based on what datapoints the NN ``sees'' as being similar (activation). Tools visualizing activations are typically in the image classification domain and leverage this visual component to convey similarity~\cite{Carter2019, Olah2018} (e.g., users can \textit{see} an image of a cat looking similar to a small dog). Our semantic domain does not have the same advantage of being inherently visual. To overcome this, \textit{CEB} can instead rely on metaphors of the NN ``believing'' datapoints are similar. Selected features can be presented as what the NN was trained with to come to these beliefs. Animation can be leveraged to demonstrate grouping datapoints based on this ``belief'' when introducing the clusters. 
To clarify datapoint distribution, the animation seen in the \textit{Single} view can be used in the \textit{Compare} view to build in the counterfactual clusters and show how the clusters are formed.
Lastly, we believe that the clusters can include more visual information to help users understand the descriptions of datapoints it entails. For example, similar to Ma et al.~\cite{Ma2019ExplainingAnalytics}, the clusters' design can embed pie or radar charts to show a high level distribution of datapoints across selected features. This approach could also help lessen the negative impact of the natural language descriptions.

The current limitations of \textit{CEB} is that it only presents one biased dataset, one feature change, and a relatively small dataset. Future versions of \textit{CEB} will present both bias and non-biased datasets. Aligned with expert comments, we also aim to allow users to change the feature the counterfactual examples presents. Important future work also includes studying how to guide non-experts' exploration of large datasets with more features. For example, \textit{CEB} can become a crowd-sourced platform, allowing many users to find bias together. However, we believe that \textit{CEB} currently serves as a necessary initial exploration in this direction of supporting non-expects in uncovering bias in NNs.



% \\ *Limitations
% \\ *Create real version




% \begin{figure*}
%   \centering
%   \includegraphics[width=1.3\columnwidth]{figures/map}
%   \caption{In this image, the map maximizes use of space. You can make
%     figures as wide as you need, up to a maximum of the full width of
%     both columns. Note that \LaTeX\ tends to render large figures on a
%     dedicated page. Image: \ccbynd~ayman on Flickr.}~\label{fig:cats}
% \end{figure*}

% \marginpar{\vspace{-23pc}So long as you don't type outside the right
%   margin or bleed into the gutter, it's okay to put annotations over
%   here on the left, too; this annotation is near Hawaii. You'll have
%   to manually align the margin paragraphs to your \LaTeX\ floats using
%   the \texttt{{\textbackslash}vspace{}} command.}



\balance{} 

\bibliographystyle{SIGCHI-Reference-Format}
\bibliography{references}

\end{document}

%%% Local Variables:
%%% mode: latex
%%% TeX-master: t
%%% End:

